Polarized radio emission unveils the structure of the pre-supernova circumstellar magnetic field and the radio emission in SN1987A

The detected polarized radio emission from remnant of SN1987A opens the possibility to unveil the structure of the pre-supernova magnetic field in the circumstellar medium. Properties derived from direct measurements would be of importance for understanding the progenitor stars and their magnetic fields. As the first step to this goal, we adopted the hydrodynamic data from an elaborated three-dimensional (3-D) numerical model of SN1987A. We have developed an approximate method for `reconstruction' of 3-D magnetic field structure inside supernova remnant on the `hydrodynamic background'. This method uses the distribution of the magnetic field around the progenitor as the initial condition. With such a 3-D magneto-hydrodynamic model, we have synthesized the polarization maps for a number of SN1987A models and compared them to the observations. In this way, we have tested different initial configurations of the magnetic field as well as a structure of the synchrotron emission in SN987A. We have recovered the observed polarization pattern and we have found that the radial component of the ambient pre-supernova magnetic field should be dominant on the length-scale of the present-day radius of SN1987A. The physical reasons for such a field are discussed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
